Modeling the Distribution of Normal Data in Pre-Trained Deep Features for Anomaly Detection

Anomaly Detection (AD) in images is a fundamental computer vision problem and refers to identifying images and image substructures that deviate significantly from the norm. Popular AD algorithms commonly try to learn a model of normality from scratch using task specific datasets, but are limited to semi-supervised approaches employing mostly normal data due to the inaccessibility of anomalies on a large scale combined with the ambiguous nature of anomaly appearance. We follow an alternative approach and demonstrate that deep feature representations learned by discriminative models on large natural image datasets are well suited to describe normality and detect even subtle anomalies in a transfer learning setting. Our model of normality is established by fitting a multivariate Gaussian (MVG) to deep feature representations of classification networks trained on ImageNet using normal data only. By subsequently applying the Mahalanobis distance as the anomaly score we outperform the current state of the art on the public MVTec AD dataset, achieving an AUROC value of $95.8 \pm 1.2$ (mean $\pm$ SEM) over all 15 classes. We further investigate why the learned representations are discriminative to the AD task using Principal Component Analysis. We find that the principal components containing little variance in normal data are the ones crucial for discriminating between normal and anomalous instances. This gives a possible explanation to the often sub-par performance of AD approaches trained from scratch using normal data only. By selectively fitting a MVG to these most relevant components only, we are able to further reduce model complexity while retaining AD performance. We also investigate setting the working point by selecting acceptable False Positive Rate thresholds based on the MVG assumption. Code available at https://github.com/ORippler/gaussian-ad-mvtec

==> Readme.txt <==
(1) overall description of the objects:
Supplementary consists of a pdf with 3 additional tables and 2 additional figures, spanning 4 pages in total

(2) Multimedia player information:
PDF Viewer is needed

(3) Author contact information:
oliver.rippel@lfb.rwth-aachen.de

==> Summary.txt <==
Summary:
The Supplementary consists of a 3 additional tables and 2 additional figures, spanning 4 pages in total.

* Table VI gives the architecture of an EfficientNet-B0
* Table VII gives the feature level AUROC scores for our method applied to ResNet models
* Fig. 2 gives an overview of the applied augmentation pipeline.
* Table VIII is an extended version of Table V, where we give Mean +- SEM AUROC results for each MVTec category
* Fig. 3 gives an overview of typical anomalies for every category of the MVTec AD dataset

==> t_mertens/.vscode/settings.json <==
{
    "python.pythonPath": "/work/scratch/mertens/miniconda3/envs/python/bin/python",
    "python.linting.enabled": true,
    "python.linting.pylintEnabled": false,
    "python.linting.pycodestyleEnabled": true
}
